First measurement of the forward-backward asymmetry in bottom-quark pair production at high mass

We measure the particle-level forward-backward production asymmetry in $b\bar{b}$ pairs with masses $m(b\bar{b})$ larger than 150 GeV/$c^2$, using events with hadronic jets and employing jet charge to distinguish $b$ from $\bar{b}$. The measurement uses 9.5/fb of ppbar collisions at a center of mass energy of 1.96 TeV recorded by the CDF II detector. The asymmetry as a function of $m(b\bar{b})$ is consistent with zero, as well as with the predictions of the standard model. The measurement disfavors a simple model including an axigluon with a mass of 200 GeV/$c^2$ whereas a model containing a heavier 345 GeV/$c^2$ axigluon is not excluded.

==> author.txt <==
CDF Collaboration: T. Aaltonen, S. Amerio, D. Amidei, A. Anastassov, A. Annovi, J. Antos, G. Apollinari, J.A. Appel, T. Arisawa, A. Artikov, J. Asaadi, W. Ashmanskas, B. Auerbach, A. Aurisano, F. Azfar, W. Badgett, T. Bae, A. Barbaro-Galtieri, V.E. Barnes, B.A. Barnett, P. Barria, P. Bartos, M. Bauce, F. Bedeschi, S. Behari, G. Bellettini, J. Bellinger, D. Benjamin, A. Beretvas, A. Bhatti, K.R. Bland, B. Blumenfeld, A. Bocci, A. Bodek, D. Bortoletto, J. Boudreau, A. Boveia, L. Brigliadori, C. Bromberg, E. Brucken, J. Budagov, H.S. Budd, K. Burkett, G. Busetto, P. Bussey, P. Butti, A. Buzatu, A. Calamba, S. Camarda, M. Campanelli, F. Canelli, B. Carls, D. Carlsmith, R. Carosi, S. Carrillo, B. Casal, M. Casarsa, A. Castro, P. Catastini, D. Cauz, V. Cavaliere, A. Cerri, L. Cerrito, Y.C. Chen, M. Chertok, G. Chiarelli, G. Chlachidze, K. Cho, D. Chokheli, A. Clark, C. Clarke, M.E. Convery, J. Conway, M. Corbo, M. Cordelli, C.A. Cox, D.J. Cox, M. Cremonesi, D. Cruz, J. Cuevas, R. Culbertson, N. d'Ascenzo, M. Datta, P. de Barbaro, L. Demortier, M. Deninno, M. D'Errico, F. Devoto, A. Di Canto, B. Di Ruzza, J.R. Dittmann, S. Donati, M. D'Onofrio, M. Dorigo, A. Driutti, K. Ebina, R. Edgar, A. Elagin, R. Erbacher, S. Errede, B. Esham, S. Farrington, J.P. Fernández Ramos, R. Field, G. Flanagan, R. Forrest, M. Franklin, J.C. Freeman, H. Frisch, Y. Funakoshi, C. Galloni, A.F. Garfinkel, P. Garosi, H. Gerberich, E. Gerchtein, S. Giagu, V. Giakoumopoulou, K. Gibson, C.M. Ginsburg, N. Giokaris, P. Giromini, V. Glagolev, D. Glenzinski, M. Gold, D. Goldin, A. Golossanov, G. Gomez, G. Gomez-Ceballos, M. Goncharov, O. González López, I. Gorelov, A.T. Goshaw, K. Goulianos, E. Gramellini, C. Grosso-Pilcher, R.C. Group, J. Guimaraes da Costa, S.R. Hahn, J.Y. Han, F. Happacher, K. Hara, M. Hare, R.F. Harr, T. Harrington-Taber, K. Hatakeyama, C. Hays, J. Heinrich, M. Herndon, A. Hocker, Z. Hong, W. Hopkins, S. Hou, R.E. Hughes, U. Husemann, M. Hussein, J. Huston, G. Introzzi, M. Iori, A. Ivanov, E. James, D. Jang, B. Jayatilaka, E.J. Jeon, S. Jindariani, M. Jones, K.K. Joo, S.Y. Jun, T.R. Junk, M. Kambeitz, T. Kamon, P.E. Karchin, A. Kasmi, Y. Kato, W. Ketchum, J. Keung, B. Kilminster, D.H. Kim, H.S. Kim, J.E. Kim, M.J. Kim, S.H. Kim, S.B. Kim, Y.J. Kim, Y.K. Kim, N. Kimura, M. Kirby, K. Knoepfel, K. Kondo, D.J. Kong, J. Konigsberg, A.V. Kotwal, M. Kreps, J. Kroll, M. Kruse, T. Kuhr, M. Kurata, A.T. Laasanen, S. Lammel, M. Lancaster, K. Lannon, G. Latino, H.S. Lee, J.S. Lee, S. Leo, S. Leone, J.D. Lewis, A. Limosani, E. Lipeles, A. Lister, H. Liu, Q. Liu, T. Liu, S. Lockwitz, A. Loginov, D. Lucchesi, A. Lucà, J. Lueck, P. Lujan, P. Lukens, G. Lungu, J. Lys, R. Lysak, R. Madrak, P. Maestro, S. Malik, G. Manca, A. Manousakis-Katsikakis, L. Marchese, F. Margaroli, P. Marino, K. Matera, M.E. Mattson, A. Mazzacane, P. Mazzanti, R. McNulty, A. Mehta, P. Mehtala, C. Mesropian, T. Miao, D. Mietlicki, A. Mitra, H. Miyake, S. Moed, N. Moggi, C.S. Moon, R. Moore, M.J. Morello, A. Mukherjee, Th. Muller, P. Murat, M. Mussini, J. Nachtman, Y. Nagai, J. Naganoma, I. Nakano, A. Napier, J. Nett, C. Neu, T. Nigmanov, L. Nodulman, S.Y. Noh, O. Norniella, L. Oakes, S.H. Oh, Y.D. Oh, I. Oksuzian, T. Okusawa, R. Orava, L. Ortolan, C. Pagliarone, E. Palencia, P. Palni, V. Papadimitriou, W. Parker, G. Pauletta, M. Paulini, C. Paus, T.J. Phillips, G. Piacentino, E. Pianori, J. Pilot, K. Pitts, C. Plager, L. Pondrom, S. Poprocki, K. Potamianos, A. Pranko, F. Prokoshin, F. Ptohos, G. Punzi, I. Redondo Fernández, P. Renton, M. Rescigno, F. Rimondi, L. Ristori, A. Robson, T. Rodriguez, S. Rolli, M. Ronzani, R. Roser, J.L. Rosner, F. Ruffini, A. Ruiz, J. Russ, V. Rusu, W.K. Sakumoto, Y. Sakurai, L. Santi, K. Sato, V. Saveliev, A. Savoy-Navarro, P. Schlabach, E.E. Schmidt, T. Schwarz, L. Scodellaro, F. Scuri, S. Seidel, Y. Seiya, A. Semenov, F. Sforza, S.Z. Shalhout, T. Shears, P.F. Shepard, M. Shimojima, M. Shochet, I. Shreyber-Tecker, A. Simonenko, K. Sliwa, J.R. Smith, F.D. Snider, H. Song, V. Sorin, R. St. Denis, M. Stancari, D. Stentz, J. Strologas, Y. Sudo, A. Sukhanov, I. Suslov, K. Takemasa, Y. Takeuchi, J. Tang, M. Tecchio, P.K. Teng, J. Thom, E. Thomson, V. Thukral, D. Toback, S. Henry, S. Tokar, K. Tollefson, T. Tomura, D. Tonelli, S. Torre, D. Torretta, P. Totaro, M. Trovato, F. Ukegawa, S. Uozumi, G. Velev, C. Vellidis, C. Vernieri, M. Vidal, R. Vilar, J. Vizán, M. Vogel, G. Volpi, F. Vázquez, P. Wagner, R. Wallny, S.M. Wang, D. Waters, W.C. Wester III, D. Whiteson, A.B. Wicklund, S. Wilbur, H.H. Williams, J.S. Wilson, P. Wilson, B.L. Winer, P. Wittich, S. Wolbers, H. Wolfe, T. Wright, X. Wu, Z. Wu, K. Yamamoto, D. Yamato, T. Yang, U.K. Yang, Y.C. Yang, W.-M. Yao, G.P. Yeh, K. Yi, J. Yoh, K. Yorita, T. Yoshida, G.B. Yu, I. Yu, A.M. Zanetti, Y. Zeng, C. Zhou, S. Zucchelli

